A unified two-scale gas-liquid multi-fluid model with capillarity and interface regularization through a mass transfer between scales

In this contribution, we derive a gas-liquid two-scale multi-fluid model with capillarity effects to enable a novelinterface regularization approach for multi-fluid models. As this unified modelling is capable of switching from theinterface representation of a separated to a disperse regime it lays a new way of modelling regime transitions as itoccurs in atomization processes. Above a preset length threshold at large scale, a multi-fluid diffuse interface modelresolves the dynamics of the interface while, at small-scale, a set of geometric variables is used to characterizethe interface geometry. These variables result from a reduced-order modelling of the small-scale kinetic equationthat describes a collection of liquid inclusions. The flow model can be viewed as a two-phase two-scale mixture,and the equations of motion are obtained thanks to the Hamilton's Stationary Action Principle, which requiresto specify the kinetic and potential energies at play. We particularly focus on modelling the effects of capillarityon the mixture's energy by including dependencies on additional variables accounting for the interface's geometryat both scales. The regularization of the large-scale interface is then introduced as a local and dissipative process.The local curvature is limited via a relaxation toward a modified Laplace equilibrium such that an inter-scalemass transfer is triggered when the mean curvature is too high. We propose an original numerical method andassess the properties and potential of the modelling strategy on the relevant test-case of a two-dimensional liquidcolumn in a compressible gas flow.

==> 40-transfer.txt <==
time	Hmax
0	5.079998e+00
0.025	1.155010e+01
0.05	1.658329e+01
0.075	1.141549e+01
0.1	3.079522e+01
0.125	3.278135e+01
0.15	2.798855e+01
0.175	3.357370e+01
0.2	3.277380e+01
0.225	3.787420e+01
0.25	3.340782e+01
0.275	3.673570e+01
0.3	3.971949e+01
0.325	3.237683e+01
0.35	3.645600e+01
0.375	3.649405e+01
0.4	3.351599e+01
0.425	3.581454e+01
0.45	3.779099e+01
0.475	3.991419e+01
0.5	3.820210e+01
0.525	3.395652e+01
0.55	3.298864e+01
0.575	3.747517e+01
0.6	3.775860e+01
0.625	3.601386e+01
0.65	3.855105e+01
0.675	3.933192e+01
0.7	3.814873e+01
0.725	3.655474e+01
0.75	3.623149e+01
0.775	3.482443e+01
0.8	3.931280e+01
0.825	3.784107e+01
0.85	3.636723e+01
0.875	3.716138e+01
0.9	3.695092e+01
0.925	3.721577e+01
0.95	3.974187e+01
0.975	3.782155e+01
1	3.360774e+01
1.025	3.848125e+01
1.05	3.340947e+01
1.075	3.700185e+01
1.1	3.244787e+01
1.125	3.921330e+01
1.15	3.734356e+01
1.175	3.834254e+01
1.2	3.638099e+01
1.225	5.310793e+01
1.25	3.791798e+01
1.275	3.908650e+01
1.3	3.928970e+01
1.325	3.172070e+01
1.35	3.708367e+01
1.375	3.812600e+01
1.4	3.916464e+01
1.425	3.982690e+01
1.45	3.728687e+01
1.475	3.968988e+01
1.5	3.967192e+01
1.525	3.904540e+01
1.55	3.832442e+01
1.575	3.982617e+01
1.6	3.702367e+01
1.625	3.927676e+01
1.65	3.802563e+01
1.675	3.936929e+01
1.7	4.113347e+01
1.725	3.966635e+01
1.75	3.802850e+01
1.775	3.764372e+01
1.8	5.484820e+01
1.825	3.437526e+01
1.85	3.791047e+01
1.875	3.583460e+01
1.9	3.846902e+01
1.925	3.486271e+01
1.95	3.826781e+01
1.975	3.857927e+01
2	3.921521e+01
2.025	3.997205e+01
2.05	3.979875e+01
2.075	3.611793e+01
2.1	3.874737e+01
2.125	3.248885e+01
2.15	3.586682e+01
2.175	3.683146e+01
2.2	9.407807e+00
2.225	2.225074e-308
2.25	2.225074e-308
2.275	2.225074e-308
2.3	2.225074e-308
2.325	2.225074e-308
2.35	2.225074e-308
2.375	2.225074e-308
2.4	2.225074e-308
2.425	2.225074e-308
2.45	2.225074e-308
2.475	2.225074e-308
2.5	2.225074e-308

==> integrated.txt <==
time	arho1	IAD	arho1LS	arho1d	capSigma	IADLS
0	7.980283e+01	1.008181e+00	7.980283e+01	0.000000e+00	0.000000e+00	1.008181e+00
0.025	7.980283e+01	1.007855e+00	7.980283e+01	0.000000e+00	0.000000e+00	1.007855e+00
0.05	7.980283e+01	1.007141e+00	7.980283e+01	0.000000e+00	0.000000e+00	1.007141e+00
0.075	7.980283e+01	1.006357e+00	7.980283e+01	0.000000e+00	0.000000e+00	1.006357e+00
0.1	7.980283e+01	1.005720e+00	7.980283e+01	0.000000e+00	0.000000e+00	1.005720e+00
0.125	7.980283e+01	1.005514e+00	7.980283e+01	0.000000e+00	0.000000e+00	1.005514e+00
0.15	7.980283e+01	1.005407e+00	7.980193e+01	8.996766e-04	1.079612e-04	1.005360e+00
0.175	7.980283e+01	1.005702e+00	7.980133e+01	1.497830e-03	1.797396e-04	1.005623e+00
0.2	7.980283e+01	1.006312e+00	7.980064e+01	2.185509e-03	2.622611e-04	1.006210e+00
0.225	7.980283e+01	1.007356e+00	7.980064e+01	2.185509e-03	2.622611e-04	1.007272e+00
0.25	7.980283e+01	1.008755e+00	7.980064e+01	2.185509e-03	2.622611e-04	1.008684e+00
0.275	7.980283e+01	1.010722e+00	7.980017e+01	2.661113e-03	3.193336e-04	1.010649e+00
0.3	7.980283e+01	1.013443e+00	7.979843e+01	4.396235e-03	5.275481e-04	1.013311e+00
0.325	7.980283e+01	1.018059e+00	7.977083e+01	3.199787e-02	3.839744e-03	1.017055e+00
0.35	7.980283e+01	1.023975e+00	7.975124e+01	5.158483e-02	6.190180e-03	1.021926e+00
0.375	7.980283e+01	1.031915e+00	7.968393e+01	1.188930e-01	1.426716e-02	1.027794e+00
0.4	7.980283e+01	1.040725e+00	7.961003e+01	1.927924e-01	2.313509e-02	1.033007e+00
0.425	7.980283e+01	1.050340e+00	7.956038e+01	2.424483e-01	2.909380e-02	1.040056e+00
0.45	7.980283e+01	1.061495e+00	7.946301e+01	3.398161e-01	4.077794e-02	1.048164e+00
0.475	7.980283e+01	1.075664e+00	7.938375e+01	4.190798e-01	5.028958e-02	1.059005e+00
0.5	7.980282e+01	1.093777e+00	7.923788e+01	5.649427e-01	6.779313e-02	1.070796e+00
0.525	7.980280e+01	1.112697e+00	7.909185e+01	7.109448e-01	8.531337e-02	1.084121e+00
0.55	7.980275e+01	1.132178e+00	7.893603e+01	8.667241e-01	1.040069e-01	1.098449e+00
0.575	7.980268e+01	1.150799e+00	7.881418e+01	9.885001e-01	1.186200e-01	1.113462e+00
0.6	7.980256e+01	1.168082e+00	7.867814e+01	1.124425e+00	1.349309e-01	1.128272e+00
0.625	7.980223e+01	1.187211e+00	7.854107e+01	1.261155e+00	1.513386e-01	1.145559e+00
0.65	7.980170e+01	1.208988e+00	7.839743e+01	1.404271e+00	1.685125e-01	1.164723e+00
0.675	7.980130e+01	1.233583e+00	7.824864e+01	1.552665e+00	1.863198e-01	1.185658e+00
0.7	7.980088e+01	1.262478e+00	7.811972e+01	1.681178e+00	2.017413e-01	1.209693e+00
0.725	7.980032e+01	1.296048e+00	7.785981e+01	1.940468e+00	2.328562e-01	1.230862e+00
0.75	7.979948e+01	1.334420e+00	7.764302e+01	2.155986e+00	2.587183e-01	1.255317e+00
0.775	7.979777e+01	1.373008e+00	7.746848e+01	2.327571e+00	2.793085e-01	1.284345e+00
0.8	7.979360e+01	1.410202e+00	7.720122e+01	2.589594e+00	3.107513e-01	1.312466e+00
0.825	7.978784e+01	1.446988e+00	7.694989e+01	2.835271e+00	3.402325e-01	1.338116e+00
0.85	7.978361e+01	1.480915e+00	7.677598e+01	3.004576e+00	3.605491e-01	1.366737e+00
0.875	7.976739e+01	1.509647e+00	7.644692e+01	3.319178e+00	3.983013e-01	1.387791e+00
0.9	7.975639e+01	1.534229e+00	7.624863e+01	3.508910e+00	4.210692e-01	1.409501e+00
0.925	7.975134e+01	1.554799e+00	7.614154e+01	3.608139e+00	4.329767e-01	1.432565e+00
0.95	7.973795e+01	1.576825e+00	7.604907e+01	3.683351e+00	4.420022e-01	1.458136e+00
0.975	7.971571e+01	1.604108e+00	7.586958e+01	3.844586e+00	4.613503e-01	1.485000e+00
1	7.969579e+01	1.638339e+00	7.562617e+01	4.071594e+00	4.885913e-01	1.512887e+00
1.025	7.968231e+01	1.680774e+00	7.544819e+01	4.235836e+00	5.083003e-01	1.550428e+00
1.05	7.967030e+01	1.720911e+00	7.517305e+01	4.497746e+00	5.397295e-01	1.582592e+00
1.075	7.965736e+01	1.750464e+00	7.466433e+01	4.992293e+00	5.990752e-01	1.594988e+00
1.1	7.964179e+01	1.780064e+00	7.408961e+01	5.550408e+00	6.660490e-01	1.600143e+00
1.125	7.962313e+01	1.807711e+00	7.374659e+01	5.874162e+00	7.048994e-01	1.610460e+00
1.15	7.960356e+01	1.839324e+00	7.316327e+01	6.436878e+00	7.724254e-01	1.608109e+00
1.175	7.958079e+01	1.866841e+00	7.279051e+01	6.780618e+00	8.136742e-01	1.606785e+00
1.2	7.954422e+01	1.884286e+00	7.259477e+01	6.928363e+00	8.314035e-01	1.608655e+00
1.225	7.948595e+01	1.887509e+00	7.212916e+01	7.340029e+00	8.808035e-01	1.599853e+00
1.25	7.942340e+01	1.877167e+00	7.182746e+01	7.583287e+00	9.099945e-01	1.589867e+00
1.275	7.935701e+01	1.862975e+00	7.140400e+01	7.934196e+00	9.521035e-01	1.573224e+00
1.3	7.930029e+01	1.847538e+00	7.100695e+01	8.276727e+00	9.932072e-01	1.555130e+00
1.325	7.925975e+01	1.829274e+00	7.045256e+01	8.793601e+00	1.055232e+00	1.525923e+00
1.35	7.921987e+01	1.804534e+00	7.000761e+01	9.201989e+00	1.104239e+00	1.498613e+00
1.375	7.917951e+01	1.782350e+00	6.948002e+01	9.689249e+00	1.162710e+00	1.470371e+00
1.4	7.913589e+01	1.763775e+00	6.877700e+01	1.035074e+01	1.242089e+00	1.452297e+00
1.425	7.908911e+01	1.753236e+00	6.795016e+01	1.113080e+01	1.335695e+00	1.438783e+00
1.45	7.903754e+01	1.758201e+00	6.733732e+01	1.169295e+01	1.403154e+00	1.429356e+00
1.475	7.898524e+01	1.787508e+00	6.664420e+01	1.232748e+01	1.479297e+00	1.423151e+00
1.5	7.892533e+01	1.824059e+00	6.567725e+01	1.322941e+01	1.587529e+00	1.410630e+00
1.525	7.885927e+01	1.839415e+00	6.479644e+01	1.398372e+01	1.678047e+00	1.388483e+00
1.55	7.875830e+01	1.836932e+00	6.376056e+01	1.489560e+01	1.787472e+00	1.350627e+00
1.575	7.860549e+01	1.819842e+00	6.264847e+01	1.588607e+01	1.906329e+00	1.303315e+00
1.6	7.846929e+01	1.797922e+00	6.163693e+01	1.677871e+01	2.013446e+00	1.263560e+00
1.625	7.832969e+01	1.777260e+00	6.076280e+01	1.753402e+01	2.104083e+00	1.239391e+00
1.65	7.819320e+01	1.766657e+00	5.992553e+01	1.824402e+01	2.189282e+00	1.229954e+00
1.675	7.806649e+01	1.769538e+00	5.932478e+01	1.870925e+01	2.245110e+00	1.216579e+00
1.7	7.793966e+01	1.768898e+00	5.884934e+01	1.904484e+01	2.285381e+00	1.205621e+00
1.725	7.781447e+01	1.768302e+00	5.837211e+01	1.937807e+01	2.325369e+00	1.199737e+00
1.75	7.768447e+01	1.773569e+00	5.762431e+01	1.996320e+01	2.395584e+00	1.191547e+00
1.775	7.751464e+01	1.776623e+00	5.683848e+01	2.055887e+01	2.467064e+00	1.189452e+00
1.8	7.726435e+01	1.773022e+00	5.602605e+01	2.113435e+01	2.536122e+00	1.190873e+00
1.825	7.701666e+01	1.754561e+00	5.530112e+01	2.154239e+01	2.585087e+00	1.202132e+00
1.85	7.673392e+01	1.726327e+00	5.467446e+01	2.180395e+01	2.616474e+00	1.211697e+00
1.875	7.641012e+01	1.696508e+00	5.417943e+01	2.188683e+01	2.626419e+00	1.198507e+00
1.9	7.605801e+01	1.679765e+00	5.322421e+01	2.235767e+01	2.682921e+00	1.177810e+00
1.925	7.566425e+01	1.670646e+00	5.253052e+01	2.247097e+01	2.696516e+00	1.174727e+00
1.95	7.519737e+01	1.659388e+00	5.134577e+01	2.302698e+01	2.763237e+00	1.194316e+00
1.975	7.451009e+01	1.643140e+00	5.061391e+01	2.298098e+01	2.757718e+00	1.240759e+00
2	7.331795e+01	1.612294e+00	4.943324e+01	2.317400e+01	2.780880e+00	1.254508e+00
2.025	7.172474e+01	1.572626e+00	4.789912e+01	2.342887e+01	2.811465e+00	1.209952e+00
2.05	6.868169e+01	1.482842e+00	4.646974e+01	2.266173e+01	2.719408e+00	1.152202e+00
2.075	6.569981e+01	1.368365e+00	4.485524e+01	1.913354e+01	2.296025e+00	1.102974e+00
2.1	6.268037e+01	1.264281e+00	4.314666e+01	1.397600e+01	1.677120e+00	1.061867e+00
2.125	5.686935e+01	1.104272e+00	4.060288e+01	1.073126e+01	1.287752e+00	9.740294e-01
2.15	4.788408e+01	9.229291e-01	3.550208e+01	7.888444e+00	9.466132e-01	8.352585e-01
2.175	3.343966e+01	6.699085e-01	2.950706e+01	3.048137e+00	3.657765e-01	6.626462e-01
2.2	8.599467e+00	2.235021e-01	1.203332e+01	3.738863e-01	4.486636e-02	3.106836e-01
2.225	1.204902e-01	8.723514e-03	1.063093e-01	1.673060e-03	2.007673e-04	8.019417e-03
2.25	2.593254e-07	2.694601e-08	1.369513e-07	2.050527e-09	2.460632e-10	1.405515e-08
2.275	2.501948e-15	2.635733e-16	6.516289e-16	3.442626e-14	4.131152e-15	6.744784e-17
2.3	1.123460e-23	1.183522e-24	1.617717e-24	2.639589e-14	3.167507e-15	1.673531e-25
2.325	6.415522e-32	6.774852e-33	4.060883e-33	2.208293e-14	2.649952e-15	4.207076e-34
2.35	6.201822e-40	6.561322e-41	1.470493e-41	1.988471e-14	2.386165e-15	1.523775e-42
2.375	5.243868e-48	5.537537e-49	4.869490e-50	1.635933e-14	1.963120e-15	5.039083e-51
2.4	4.018386e-56	4.235845e-57	1.638787e-58	1.140419e-14	1.368503e-15	1.693897e-59
2.425	3.769719e-64	3.972831e-65	6.267135e-67	8.657759e-15	1.038931e-15	6.477133e-68
2.45	4.245996e-72	4.481902e-73	3.883650e-75	6.760682e-15	8.112818e-16	4.017132e-76
2.475	6.374182e-80	6.736375e-81	2.378352e-83	6.663300e-15	7.995960e-16	2.462979e-84
2.5	9.266903e-88	9.779451e-89	1.319962e-91	6.343142e-15	7.611770e-16	1.367031e-92

==> no-transfer.txt <==
time	Hmax
0	5.079998e+00
0.025	1.155010e+01
0.05	1.658329e+01
0.075	1.141546e+01
0.1	3.079517e+01
0.125	3.278131e+01
0.15	6.817406e+01
0.175	6.194437e+01
0.2	3.742636e+01
0.225	4.274379e+01
0.25	5.298136e+01
0.275	4.949422e+01
0.3	5.343559e+01
0.325	8.893456e+01
0.35	1.147365e+02
0.375	1.222374e+02
0.4	1.286284e+02
0.425	1.170375e+02
0.45	1.209027e+02
0.475	1.167524e+02
0.5	1.237366e+02
0.525	1.218915e+02
0.55	1.270723e+02
0.575	1.290312e+02
0.6	1.152529e+02
0.625	1.156612e+02
0.65	1.121870e+02
0.675	1.262889e+02
0.7	1.402584e+02
0.725	1.444570e+02
0.75	1.388654e+02
0.775	1.397735e+02
0.8	1.485719e+02
0.825	1.403100e+02
0.85	1.335986e+02
0.875	1.452153e+02
0.9	1.459818e+02
0.925	1.425819e+02
0.95	1.421300e+02
0.975	1.495532e+02
1	1.489051e+02
1.025	1.450320e+02
1.05	1.466498e+02
1.075	1.599580e+02
1.1	1.462090e+02
1.125	1.430287e+02
1.15	1.442406e+02
1.175	1.433103e+02
1.2	1.460520e+02
1.225	1.531495e+02
1.25	1.448012e+02
1.275	1.557136e+02
1.3	1.865095e+02
1.325	1.862085e+02
1.35	1.370851e+02
1.375	1.482428e+02
1.4	1.412609e+02
1.425	1.483394e+02
1.45	1.460463e+02
1.475	1.404210e+02
1.5	1.368055e+02
1.525	1.657668e+02
1.55	1.751811e+02
1.575	1.964646e+02
1.6	1.775883e+02
1.625	1.525257e+02
1.65	1.712188e+02
1.675	1.513864e+02
1.7	1.599305e+02
1.725	1.446670e+02
1.75	1.399771e+02
1.775	1.395350e+02
1.8	1.381447e+02
1.825	1.407517e+02
1.85	1.505288e+02
1.875	1.530163e+02
1.9	1.256312e+02
1.925	1.318443e+02
1.95	1.307685e+02
1.975	1.347719e+02
2	1.531690e+02
2.025	1.468877e+02
2.05	1.194011e+02
2.075	9.036164e+01
2.1	7.177768e+01
2.125	1.288776e+01
2.15	2.429473e+01
2.175	1.018038e+01
2.2	1.880094e+01
2.225	2.225074e-308
2.25	2.225074e-308
2.275	2.225074e-308
2.3	2.225074e-308
2.325	2.225074e-308
2.35	2.225074e-308
2.375	2.225074e-308
2.4	2.225074e-308
2.425	2.225074e-308
2.45	2.225074e-308
2.475	2.225074e-308
2.5	2.225074e-308
